Thermochemical modelling of brown dwarf discs

The physical properties of brown dwarf discs, in terms of their shapes and sizes, are still largely unexplored by observations. To what extent brown dwarf discs are similar to scaled-down T Tauri discs is currently unknown, and this work is a step towards establishing a relationship through the eventual modelling of future observations. We use observations of the brown dwarf disc $\rho$ Oph 102 to infer a fiducial model around which we build a small grid of brown dwarf disc models, in order to model the CO, HCN, and HCO+ line fluxes and the chemistry which drives their abundances. These are the first brown dwarf models to be published which relate detailed, 2D radiation thermochemical disc models to observational data. We predict that moderately extended ALMA antenna configurations will spatially resolve CO line emission around brown dwarf discs, and that HCN and HCO+ will be detectable in integrated flux, following our conclusion that the flux ratios of these molecules to CO emission are comparable to that of T Tauri discs. These molecules have not yet been observed in sub-mm wavelengths in a brown dwarf disc, yet they are crucial tracers of the warm surface-layer gas and of ionization in the outer parts of the disc. We present the prediction that if the physical and chemical processes in brown dwarf discs are similar to those that occur in T Tauri discs -- as our models suggest -- then the same diagnostics that are used for T Tauri discs can be used for brown dwarf discs (such as HCN and HCO+ lines that have not yet been observed in the sub-mm), and that these lines should be observable with ALMA. Through future observations, either confirmation (or refutation) of these ideas about brown dwarf disc chemistry will have strong implications for our understanding of disc chemistry, structure, and subsequent planet formation in brown dwarf discs.

==> SEDobs.txt <==
    0.7862101596600001 0.0016880502541407 0.0000777375870282   ok      DENIS.I
    1.2210602758100000 0.0167857386361489 0.0010822165636377   ok      DENIS.J
    1.2350000000000001 0.0169324099808586 0.0003742878221797   ok      2MASS.J
    1.2443966151400001 0.0195226073588536 0.0000172848825720   ok      generic    (actually UKIDSS.J)
    1.6221246869299999 0.0298045267609795 0.0000159300775533   ok      generic    (actually UKIDSS.H)
    1.6620000000000001 0.0288317660845307 0.0006373209099929   ok      2MASS.H
    2.1465009653000000 0.0378410257379474 0.0024397010894984   ok      DENIS.KS
    2.1590000000000003 0.0328876359322127 0.0006361032740272   ok      2MASS.KS
    3.3526000000000002 0.0245147267444518 0.0005418935458617   ok      WISE.W1
    3.5075111435999999 0.0294000001961356 0.0014100000094065   ok      IRAC3.6
    4.4365778685099997 0.0242999991621123 0.0011800000078721   ok      IRAC4.5
    4.6028000000000002 0.0228528643104180 0.0004420135834244   ok      WISE.W2
    5.6281016868600009 0.0216000001440999 0.0010400000069381   ok      IRAC5.8
    7.5891586020100004 0.0222999991487702 0.0011000000073384   ok      IRAC8.0
   11.5608000000000004 0.0260061557498146 0.0006467189748005   ok      WISE.W3
   22.0883000000000003 0.0564196251019124 0.0034296500755961   ok      WISE.W4
   23.2096043690170006 0.0579000023862667 0.0053600000357581   ok      MIPS.24
   70.0000000000000000 0.0801000000000000 0.0056000000000000   ok      PACS70
  100.0000000000000000 0.0484000000000000 0.0191000000000000   ok      PACS100
  160.0000000000000000 0.1152000000000000 0.0552000000000000   ul      PACS160
  890.0000000000000000 0.0041000000000000 0.0002200000000000   ok      generic   (actually ALMA)
 3200.0000000000000000 0.0002200000000000 0.0000300000000000   ok      generic   (actually ALMA)


==> fluxplot.tikz <==
\documentclass[12pt]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}
\usepackage{mhchem}

\begin{document}

\begin{tikzpicture}[only marks]

\definecolor{color1}{rgb}{0.75,0,0.75}
\definecolor{color0}{rgb}{0,0.75,0.75}
\definecolor{color2}{rgb}{0.75,0.75,0}
\definecolor{color3}{rgb}{0.192,0.510,0.741}

\begin{axis}[
scale only axis,
xlabel={$\textnormal{R}_\mathrm{taper}~(\mathrm{AU})$},
ylabel={Line flux~$\textnormal{(W}~\textnormal{m}^{\textnormal{-2}}\textnormal{)}$},
xmin=0, xmax=110,
ymin=0.9e-24, ymax=1.8e-19,
ymode=log,
axis on top,
width=9cm,
height=5.4cm,
minor x tick num=4,
%xtick={0,50,100,150,200},
%xticklabels={0,50,100,150,200},
%WARNING! I have no idea why the yticklabels are offset by one. ie I have to not label the 10E-25 point to get it right
ytick={10E-25,10E-24,10E-23,10E-22,10E-21,10E-20,10E-19,10E-18},
%yticklabels={$\textnormal{10}^\textnormal{E-24}$,$\textnormal{10}^\textnormal{E-23}$,$\textnormal{10}^\textnormal{E-22}$,$\textnormal{10}^\textnormal{E-21}$,$\textnormal{10}^\textnormal{E-20}$,$\textnormal{10}^\textnormal{E-19}$},
legend entries={{\ce{HCO+} \ensuremath{J=3-2}},{CO \ensuremath{J=3-2}},{HCN \ensuremath{J=3-2}},{\ce{^13CO} \ensuremath{J=2-1}},{CO \ensuremath{J=2-1}},{\ce{C^18O} \ensuremath{J=2-1}}},
legend style={at={(0.97,0.02)}, anchor=south east,line width=0.03em,cells={line width=0.1em}, font=\scriptsize},
line width=0.05em,
every major tick/.style={thick,black},
every minor tick/.style={semithick,black!65}
]
\addplot [blue, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
( 2.5  , 4.995E-24  )
( 5    , 1.694E-23  )
( 7.5  , 4.198E-23  )
( 10   , 7.321E-23  )
( 15   , 1.350E-22  )
( 20   , 2.046E-22  )
( 25   , 2.867E-22  )
( 50   , 5.710E-22  )
( 75   , 9.051E-22  )
( 100  , 1.119E-21  )
};

\addplot [green!50.0!black, mark=triangle*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5   , 1.110E-21  )
(5     , 2.745E-21  )
(7.5   , 4.792E-21  )
(10    , 6.996E-21  )
(15    , 1.175E-20  )
(20    , 1.683E-20  )
(25    , 2.190E-20  )
(50    , 4.709E-20  )
(75    , 6.883E-20  )
(100   , 8.771E-20  )


};
\addplot [red, mark=square*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5   , 1.645E-22  )
(5     , 4.361E-22  )
(7.5   , 7.882E-22  )
(10    , 1.157E-21  )
(15    , 1.891E-21  )
(20    , 2.715E-21  )
(25    , 3.537E-21  )
(50    , 7.276E-21  )
(75    , 1.056E-20  )
(100   , 1.294E-20  )



};
\addplot [color0, mark=diamond*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5   , 1.166E-22  )
(5     , 2.628E-22  )
(7.5   , 4.072E-22  )
(10    , 5.431E-22  )
(15    , 8.050E-22  )
(20    , 1.060E-21  )
(25    , 1.299E-21  )
(50    , 2.250E-21  )
(75    , 2.885E-21  )
(100   , 3.296E-21  )


};
\addplot [color1, mark=pentagon*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5   , 3.398E-22  )
(5     , 8.561E-22  )
(7.5   , 1.488E-21  )
(10   ,  2.164E-21 )
(15    , 3.615E-21  )
(20    , 5.169E-21  )
(25    , 6.743E-21  )
(50    , 1.431E-20  )
(75    , 2.094E-20  )
(100   , 2.652E-20  )


};
\addplot [color2, mark=oplus*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5   , 4.565E-23  )
(5     , 1.001E-22  )
(7.5   , 1.515E-22  )
(10    , 1.971E-22  )
(15    , 2.765E-22  )
(20    , 3.468E-22  )
(25    , 4.094E-22  )
(50    , 6.267E-22  )
(75    , 7.446E-22  )
(100   , 8.105E-22  )

};

\draw [color3,thick,dashed]  (axis cs:0,2e-22) -- (axis cs:220,2e-22);

\end{axis}

\end{tikzpicture}

\end{document}

==> fluxratios.tikz <==
\documentclass[12pt]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}

\begin{document}

\begin{tikzpicture}[only marks]

\definecolor{color1}{rgb}{0.75,0,0.75}
\definecolor{color0}{rgb}{0,0.75,0.75}
\definecolor{color2}{rgb}{0.75,0.75,0}
\definecolor{color3}{rgb}{0.192,0.510,0.741}


\begin{axis}[%
width=9cm,
height=5.4cm,
scale only axis,
xmin=0.5,
xmax=3.5,
xtick={1,2,3},
xticklabels={$\frac{\mathrm{13CO~3-2}}{\mathrm{HCO+~4-3}}$,$\frac{\mathrm{12CO~2-1}}{\mathrm{HCO+~3-2}}$,$\frac{\mathrm{12CO~2-1}}{\mathrm{HCN~3-2}}$},
ymin=0,
ymax=40,
ylabel={Line flux ratio},
line width=0.05em,
minor y tick num=4,
every major tick/.style={thick,black},
every minor tick/.style={semithick,black!65},
legend entries={{BD},{BD\_LU},{TT},{TT\_LU},{Obs}},
legend style={at={(0.97,0.97)}, anchor=north east,line width=0.03em,cells={line width=0.1em}, font=\footnotesize},
]
\addplot[only marks,mark=*,color=blue,mark size=2.2] plot coordinates{
(0.85,20.5475)
(1.85,35.4455)
(2.85,1.8878)
};

%Adding the flux ratios for the LU (large chemistry) fiducial model_00023
\addplot[only marks,mark=square*,color=purple,mark size=2.2] plot coordinates{
(0.85, 6.371)
(1.85, 9.993)
(2.85, 5.754)
};

% Inga's T Tauri
% \addplot[only marks,mark=triangle*,color=red,mark size=2.2] plot coordinates{
% (0.85, 1.929)
% (1.85, 8.717)
% (2.85, 9.878)
% };

% My T Tauri, adapted from Woitke 2016, 100 species small network
\addplot[only marks,mark=triangle*,color=color2,mark size=2.2] plot coordinates{
(0.85 , 8.758)
(1.85 , 21.12)
(2.93 , 1.802)
};


% My T Tauri, 235 species large network
\addplot[only marks,mark=diamond*,color=color0,mark size=2.2] plot coordinates{
(0.85 , 2.621)
(1.85 , 4.634)
(2.85 , 3.932)
};






\addplot[only marks,mark=x,color=black,mark size=2.2] plot coordinates{
(1.15,1.16216216216216)
(1.15,0.939393939393939)
(1.15,2.52941176470588)
(2.15,2.78464419475655)
(2.15,3.53448275862069)
(2.15,2.6859344894027)
(2.15,3.87425149700599)
(2.15,4.13333333333333)
(2.15,4.73118279569892)
(2.15,2.12512926577042)
(2.15,8.024)
(2.15,1.64179104477612)
(2.15,1.74803149606299)
(2.15,8.80508474576271)
(2.15,2.66495507060334)
(3.15,5.09246575342466)
(3.15,13.8983050847458)
(3.15,2.52536231884058)
(3.15,15.2834645669291)
(3.15,9.4017094017094)
(3.15,5.85470085470086)
(3.15,3.28358208955224)
(3.15,2.02022244691608)
(3.15,17.9137931034483)
};

\end{axis}
\end{tikzpicture}


\end{document}

==> fluxratiosvsrtaper.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\usepackage{mhchem}

\begin{document}
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}


\begin{axis}[%
width=9cm,
height=5.4cm,
scale only axis,
xmin=-5,
xmax=105,
every outer y axis line/.append style={mycolor1},
every y tick label/.append style={font=\color{mycolor1}},
scaled y ticks = false,
y tick label style={/pgf/number format/fixed},
ymin=0,
ymax=0.045,
axis x line*=bottom,
axis y line*=left,
line width=0.05em,
minor y tick num=4,
minor x tick num=4,
every major y tick/.style={thick,mycolor1},
every minor y tick/.style={semithick,mycolor1!65},
ylabel={Line flux ratio},
xlabel={R$_\mathrm{taper}~\mathrm{(AU)}$},
legend style={at={(0.15,0.99)}, anchor=north west, font=\footnotesize, line width=0.03em,cells={line width=0.1em}},
]

\addlegendimage{empty legend}
\addlegendentry{Ratio to CO $J=3-2$ of:}

\addplot[only marks,mark=diamond*,mark size=2.5883pt,color=mycolor1] plot table[row sep=crcr]{%
2.5	0.0045\\
5	0.0061712204007286\\
7.5	0.00876043405676127\\
10	0.0104645511720983\\
15	0.0114893617021277\\
20	0.012156862745098\\
25	0.0130913242009132\\
50	0.0121257167126779\\
75	0.0131497893360453\\
100	0.0127579523429484\\
};
\addlegendentry{$\ce{HCO+}~J=3-2$};

\addplot[only marks,mark=*,mark size=2.2,color=mycolor1] plot table[row sep=crcr]{%
2.5	0.00906306306306306\\
5	0.0109034608378871\\
7.5	0.013873121869783\\
10	0.0157518582046884\\
15	0.0167234042553191\\
20	0.0170825906120024\\
25	0.0177899543378995\\
50	0.0156869823741771\\
75	0.0160249891035886\\
100	0.0153004218447155\\
};
\addlegendentry{$\ce{HCO+}~J=4-3$};

\addplot[only marks,mark=pentagon,mark size=2.2,color=mycolor1] plot table[row sep=crcr]{%
2.5	0.0411261261261261\\
5	0.0364663023679417\\
7.5	0.0316151919866444\\
10	0.0281732418524871\\
15	0.023531914893617\\
20	0.0206060606060606\\
25	0.0186940639269406\\
50	0.0133085580802718\\
75	0.0108179572860671\\
100	0.00924067951202828\\
};
\addlegendentry{\ce{HCN} $J=3-2$};

\end{axis}



\begin{axis}[%
width=9cm,
height=5.4cm,
scale only axis,
xmin=-5,
xmax=105,
every outer y axis line/.append style={mycolor2},
every y tick label/.append style={font=\color{mycolor2}},
scaled y ticks = false,
y tick label style={/pgf/number format/fixed},
ymin=0,
ymax=0.37,
axis x line*=bottom,
axis y line*=right,
line width=0.05em,
minor y tick num=4,
every major y tick/.style={thick,mycolor2},
every minor y tick/.style={semithick,mycolor2!65},
ylabel={Line flux ratio},
legend style={at={(0.99,0.73)}, anchor=north east, font=\footnotesize, line width=0.03em,cells={line width=0.1em}},
]

\addlegendimage{empty legend}
\addlegendentry{Ratio to CO $J=3-2$ of:}

\addplot[only marks,mark=square,mark size=2.2,color=mycolor2] plot table[row sep=crcr]{%
2.5	0.148198198198198\\
5	0.158870673952641\\
7.5	0.164482470784641\\
10	0.16538021726701\\
15	0.160936170212766\\
20	0.161319073083779\\
25	0.161506849315068\\
50	0.154512635379061\\
75	0.153421473194828\\
100	0.147531638353665\\
};
\addlegendentry{\ce{^13CO}~$J=3-2$}};

\addplot[only marks,mark=triangle*,mark size=2.2,color=mycolor2] plot table[row sep=crcr]{%
2.5	0.36036036036036\\
5	0.323387978142076\\
7.5	0.285058430717863\\
10	0.259862778730703\\
15	0.228085106382979\\
20	0.208377896613191\\
25	0.194977168949772\\
50	0.155107241452538\\
75	0.135667586808078\\
100	0.121536882909588\\
};
\addlegendentry{\ce{C^18O}~$J=2-1$};

\end{axis}
\end{tikzpicture}%
\end{document}

==> plotvsep.tikz <==
\documentclass[12pt]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}

\begin{document}

\begin{tikzpicture}[only marks]
        
% \pgfplotsset{
%   tick label style = {font=xkcd},
%   every axis label = {font=xkcd},
%   legend style = {font=xkcd},
%   label style = {font=xkcd}
% }

%\pgfplotsset{every axis/.append style={line width=0.1em}}

\definecolor{color0}{rgb}{0,0.75,0.75}
\definecolor{color2}{rgb}{0.75,0.75,0}
\definecolor{color1}{rgb}{0.75,0,0.75}

\begin{axis}[
scale only axis,
xlabel={$\textnormal{R}_\mathrm{taper}\,\textnormal{(AU)}$},
ylabel={$\textnormal{v}_\mathrm{sep}\,\textnormal{(}\textnormal{km\,s}^{\textnormal{-1}}\textnormal{)}$},
xmin=0, xmax=109,
ymin=0, ymax=3.5,
axis on top,
width=10cm,
height=6cm,
minor x tick num=4,
minor y tick num=4,
%xtick={20,40,60,80,120,160,200,400,600,800},
%ytick={0, 0.5, 1, 1.5, 2, 2.5, 3},
%yticklabels={0, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0},
%xticklabels={20,40,60,80,120,160,200,400,600,800},
legend entries={{HCO+ 3-2},{CO 3-2},{HCN 3-2},{13CO 2-1},{CO 2-1},{C18O 2-1}},
legend style={draw=none},
line width=0.1em,
every major tick/.style={thick,black},
every minor tick/.style={semithick,black!65}
]
\addplot [blue, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5, 2.3672261 )
(5,   1.6722606 )
(7.5, 1.2813425 )
(10,  1.0931227 )
(15,  0.93385982)
(20,  0.83251070)
(25,  0.77459691)
(50,  0.60085555)
(75,  0.54294176)
(100, 0.49950642)

};
\addplot [green!50.0!black, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5, 2.2079631 )
(5,   1.5419546 )
(7.5, 1.1944719 )
(10,  1.0352090 )
(15,  0.83251070)
(20,  0.70220467)
(25,  0.61533399)
(50,  0.39815729)
(75,  0.25337282)
(100, 0.16650214)

};
\addplot [red, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5, 2.0342218 )
(5,   1.4840408 )
(7.5, 1.2379072 )
(10,  1.0931227 )
(15,  0.90490293)
(20,  0.78907535)
(25,  0.70220467)
(50,  0.48502797)
(75,  0.39815729)
(100, 0.34024350)

};
\addplot [color0, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5, 2.5844028)
(5,   1.9907864)
(7.5, 1.7012175)
(10,  1.5419546)
(15,  1.3102994)
(20,  1.1510365)
(25,  1.0496874)
(50, 0.80355380)
(75, 0.68772623)
(100,0.62981244)

};
\addplot [color1, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5, 2.1934847)
(5,   1.5274761)
(7.5, 1.1944719)
(10,  1.0352090)
(15, 0.83251070)
(20, 0.70220467)
(25, 0.61533399)
(50, 0.39815729)
(75, 0.25337282)
(100,0.18098059)

};
\addplot [color2, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.5, 2.9174070)
(5,   2.2658769)
(7.5, 1.9763080)
(10,  1.8025666)
(15,  1.5564330)
(20,  1.3682132)
(25,  1.2379072)
(50, 0.91938138)
(75, 0.78907535)
(100,0.71668312)

};



\addplot [white!50!black, mark size=0.5, smooth, dashed] coordinates {
(1    , 4.15692193816531  )
(2    , 2.93938769133981  )
(3    , 2.40000000000000  )
(4    , 2.07846096908265  )
(5    , 1.85903200617956  )
(6    , 1.69705627484771  )
(7    , 1.57116880969915  )
(8    , 1.46969384566991  )
(9    , 1.38564064605510  )
(10   , 1.31453413801240  )
(11   , 1.25335912288102  )
(12   , 1.20000000000000  )
(13   , 1.15292270739663  )
(14   , 1.11098411972706  )
(15   , 1.07331262919990  )
(16   , 1.03923048454133  )
(17   , 1.00820166050017  )
(18   , 0.979795897113271  )
(19   , 0.953663297086831  )
(20   , 0.929516003089780  )
(21   , 0.907114735222145  )
(22   , 0.886258735051196  )
(23   , 0.866778142217538  )
(24   , 0.848528137423857  )
(25   , 0.831384387633061  )
(26   , 0.815239464584109  )
(27   , 0.800000000000000  )
(28   , 0.785584404849573   )
(29   , 0.771921025083212   )
(30   , 0.758946638440411   )
(31   , 0.746605220205906   )
(32   , 0.734846922834954   )
(33   , 0.723627226986633   )
(34   , 0.712906230943206   )
(35   , 0.702648052522944   )
(36   , 0.692820323027551   )
(37   , 0.683393756941799   )
(38   , 0.674341784338820   )
(39   , 0.665640235470275   )
(40   , 0.657267069006199   )
(41   , 0.649202136960551   )
(42   , 0.641426980589819   )
(43   , 0.633924652554449   )
(44   , 0.626679561440512   )
(45   , 0.619677335393187   )
(46   , 0.612904702146299   )
(47   , 0.606349383167894   )
(48   , 0.600000000000000   )
(49   , 0.593845991166472   )
(50   , 0.587877538267963   )
(51   , 0.582085500087199   )
(52   , 0.576461353698314   )
(53   , 0.570997141717064   )
(54   , 0.565685424949238   )
(55   , 0.560519239796297   )
(56   , 0.555492059863531   )
(57   , 0.550597761289348   )
(58   , 0.545830591376810   )
(59   , 0.541185140162037   )
(60   , 0.536656314599949   )
(61   , 0.532239315087292   )
(62   , 0.527929614076872   )
(63   , 0.523722936566382   )
(64   , 0.519615242270663   )
(65   , 0.515602709308392   )
(66   , 0.511681719253465   )
(67   , 0.507848843418191   )
(68   , 0.504100830250084   )
(69   , 0.500434593736979   )
(70   , 0.496847202726495   )
(71   , 0.493335871075823   )
(72   , 0.489897948556636   )
(73   , 0.486530912447630   )
(74   , 0.483232359754097   )
(75   , 0.480000000000000   )
(76   , 0.476831648543416   )
(77   , 0.473725220371034   )
(78   , 0.470678724331642   )
(79   , 0.467690257772374   )
(80   , 0.464758001544890   )
(81   , 0.461880215351701   )
(82   , 0.459055233405604   )
(83   , 0.456281460377624   )
(84   , 0.453557367611073   )
(85   , 0.450881489581308   )
(86   , 0.448252420582577   )
(87   , 0.445668811624924   )
(88   , 0.443129367525598   )
(89   , 0.440632844180715   )
(90   , 0.438178046004133   )
(91   , 0.435763823521538   )
(92   , 0.433389071108769   )
(93   , 0.431052724864260   )
(94   , 0.428753760606298   )
(95   , 0.426491191986546   )
(96   , 0.424264068711929   )
(97   , 0.422071474867595   )
(98   , 0.419912527334259   )
(99   , 0.417786374293675   )
(100  , 0.415692193816530   )
(101  , 0.413629192527427   )
(102  , 0.411596604342021   )
(103  , 0.409593689271774   )
(104  , 0.407619732292054   )
(105  , 0.405674042269688   )
(106  , 0.403755950946272   )
(107  , 0.401864811973882   )
(108  , 0.400000000000000   )
(109  , 0.398160909798718   )
(110  , 0.396346955445490   )


};


\end{axis}

\end{tikzpicture}

\end{document}

==> plotvsep_vs_fwhm.tikz <==
\documentclass[12pt]{standalone}
\usepackage{pgfplots}
\pgfplotsset{compat=newest}

\begin{document}

\begin{tikzpicture}[only marks]

\definecolor{color0}{rgb}{0,0.75,0.75}
\definecolor{color2}{rgb}{0.75,0.75,0}
\definecolor{color1}{rgb}{0.75,0,0.75}

\begin{axis}[
scale only axis,
xlabel={$\mathrm{v}_\mathrm{sep}~\textnormal{(km~s}^{\textnormal{-1}}\textnormal{)}$},
ylabel={$\mathrm{FWHM}~\textnormal{(km~s}^{\textnormal{-1}}\textnormal{)}$},
xmin=0, xmax=3.5,
ymin=1, ymax=5,
axis on top,
width=10cm,
height=6cm,
minor x tick num=4,
minor y tick num=4,
xtick={0, 0.5, 1, 1.5, 2, 2.5, 3, 3.5},
%xticklabels={0, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0},
ytick={1,2,3,4,5},
%yticklabels={1.0,2.0,3.0,4.0,5.0},
legend entries={{HCO+ 3-2},{CO 3-2},{HCN 3-2},{13CO 2-1},{CO 2-1},{C18O 2-1}},
legend style={at={(0.03,0.97)}, anchor=north west},
legend style={draw=none},
line width=0.1em,
every major tick/.style={thick,black},
every minor tick/.style={semithick,black!65}
]
\addplot [blue, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.3672261  , 3.0187562)
(1.6722606  , 2.3382692)
(1.2813425  , 1.8749589)
(1.0931227  , 1.6577822)
(0.93385982 , 1.4695624)
(0.83251070 , 1.3537348)
(0.77459691 , 1.2813425)
(0.60085555 , 1.0931227)
(0.54294176 , 1.0207305)
(0.49950642 , 0.97729516)

};
\addplot [green!50.0!black, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
( 2.2079631  , 3.6992432)
( 1.5419546  , 2.6857519)
( 1.1944719  , 2.1934847)
( 1.0352090  , 1.9328727)
( 0.83251070 , 1.6722606)
( 0.70220467 , 1.5129977)
( 0.61533399 , 1.4116486)
( 0.39815729 , 1.1655150)
( 0.25337282 , 1.0641658)
( 0.16650214 , 0.99177361)

};
\addplot [red, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
(2.0342218  , 3.1635406)
(1.4840408  , 2.3382692)
(1.2379072  , 1.9763080)
(1.0931227  , 1.8025666)
(0.90490293 , 1.5998684)
(0.78907535 , 1.4695624)
(0.70220467 , 1.3826917)
(0.48502797 , 1.1944719)
(0.39815729 , 1.1076012)
(0.34024350 , 1.0641658)

};
\addplot [color0, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
( 2.5844028 , 3.8150708)
( 1.9907864 , 3.0911484)
( 1.7012175 , 2.7436657)
( 1.5419546 , 2.5264890)
( 1.3102994 , 2.2369200)
( 1.1510365 , 2.0342218)
( 1.0496874 , 1.8894373)
(0.80355380 , 1.5274761)
(0.68772623 , 1.3682132)
(0.62981244 , 1.2668641)

};
\addplot [color1, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
( 2.1934847 , 3.6847647)
( 1.5274761 , 2.6857519)
( 1.1944719 , 2.2079631)
( 1.0352090 , 1.9618296)
(0.83251070 , 1.7012175)
(0.70220467 , 1.5419546)
(0.61533399 , 1.4406055)
(0.39815729 , 1.1799934)
(0.25337282 , 1.0641658)
(0.18098059 , 1.0062521)

};
\addplot [color2, mark=*, mark size=2, mark options={draw=black,semithick}]
coordinates {
( 2.9174070 , 4.0467259)
( 2.2658769 , 3.3951958)
( 1.9763080 , 3.0621915)
( 1.8025666 , 2.8739717)
( 1.5564330 , 2.6133597)
( 1.3682132 , 2.4106614)
( 1.2379072 , 2.2513985)
(0.91938138 , 1.8025666)
(0.78907535 , 1.5853899)
(0.71668312 , 1.4840408)

};





%
% \draw [black!30] plot [smooth] coordinates { (axis cs:2.3672261  , 3.0187562)
% (axis cs: 2.2079631  , 3.6992432)
% (axis cs:2.0342218  , 3.1635406)
% (axis cs: 2.5844028 , 3.8150708)
% (axis cs: 2.1934847 , 3.6847647)
% (axis cs: 2.9174070 , 4.0467259)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:1.6722606  , 2.3382692)
% (axis cs: 1.5419546  , 2.6857519)
% (axis cs:1.4840408  , 2.3382692)
% (axis cs: 1.9907864 , 3.0911484)
% (axis cs: 1.5274761 , 2.6857519)
% (axis cs: 2.2658769 , 3.3951958)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:1.2813425  , 1.8749589)
% (axis cs: 1.1944719  , 2.1934847)
% (axis cs:1.2379072  , 1.9763080)
% (axis cs: 1.7012175 , 2.7436657)
% (axis cs: 1.1944719 , 2.2079631)
% (axis cs: 1.9763080 , 3.0621915)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:1.0931227  , 1.6577822)
% (axis cs: 1.0352090  , 1.9328727)
% (axis cs:1.0931227  , 1.8025666)
% (axis cs: 1.5419546 , 2.5264890)
% (axis cs: 1.0352090 , 1.9618296)
% (axis cs: 1.8025666 , 2.8739717)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:0.93385982 , 1.4695624)
% (axis cs: 0.83251070 , 1.6722606)
% (axis cs:0.90490293 , 1.5998684)
% (axis cs: 1.3102994 , 2.2369200)
% (axis cs:0.83251070 , 1.7012175)
% (axis cs: 1.5564330 , 2.6133597)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:0.83251070 , 1.3537348)
% (axis cs: 0.70220467 , 1.5129977)
% (axis cs:0.78907535 , 1.4695624)
% (axis cs: 1.1510365 , 2.0342218)
% (axis cs:0.70220467 , 1.5419546)
% (axis cs: 1.3682132 , 2.4106614)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:0.77459691 , 1.2813425)
% (axis cs: 0.61533399 , 1.4116486)
% (axis cs:0.70220467 , 1.3826917)
% (axis cs: 1.0496874 , 1.8894373)
% (axis cs:0.61533399 , 1.4406055)
% (axis cs: 1.2379072 , 2.2513985)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:0.60085555 , 1.0931227)
% (axis cs: 0.39815729 , 1.1655150)
% (axis cs:0.48502797 , 1.1944719)
% (axis cs:0.80355380 , 1.5274761)
% (axis cs:0.39815729 , 1.1799934)
% (axis cs:0.91938138 , 1.8025666)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:0.54294176 , 1.0207305)
% (axis cs: 0.25337282 , 1.0641658)
% (axis cs:0.39815729 , 1.1076012)
% (axis cs:0.68772623 , 1.3682132)
% (axis cs:0.25337282 , 1.0641658)
% (axis cs:0.78907535 , 1.5853899)
% };
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:0.49950642 , 0.97729516)
% (axis cs: 0.16650214 , 0.99177361)
% (axis cs:0.34024350 , 1.0641658)
% (axis cs:0.62981244 , 1.2668641)
% (axis cs:0.18098059 , 1.0062521)
% (axis cs:0.71668312 , 1.4840408)
% };





% \draw [black!30] plot [smooth] coordinates { (axis cs:3.3083251,4.1770319) (axis cs:3.1635406,4.828562) (axis cs:3.1345837,4.148075) (axis cs:2.9753208,4.2639026)  (axis cs:2.6857519,4.5824284)  (axis cs:2.656795,4.6258638)  };
%
% \draw [black!15] plot [smooth] coordinates { (axis cs:3.3083251,4.1770319) (axis cs:3.1635406,4.828562) (axis cs:3.1345837,4.148075) (axis cs:2.9753208,4.2639026)  (axis cs:2.6857519,4.5824284)  (axis cs:2.656795,4.6258638)  };
%
% \draw [black!20] plot [smooth] coordinates { (axis cs:2.0197433,3.887463) (axis cs:2.0487002,3.8585061)  (axis cs:2.4106614,3.5834156)  (axis cs:2.5409674,3.3083251) (axis cs:2.5844028,3.5544587)  (axis cs:2.7291872,3.7137216) };
%
%
% \draw [black!25] plot [smooth] coordinates {  (axis cs:1.6433037,3.4386311)   (axis cs:1.6577822,3.4241527) (axis cs:2.0487002,3.1780191) (axis cs:2.1790063,2.8015795) (axis cs:2.2803554,3.2359329) (axis cs:2.3093123,3.3083251)};
%
%
% \draw [black!30] plot [smooth] coordinates { (axis cs:1.2379072,2.8884502) (axis cs:1.2523857,2.8739717) (axis cs:1.6867391,2.6857519)  (axis cs:1.7446528,2.2948338) (axis cs:1.8315235,2.5699243)  (axis cs:1.9039158,2.8305364) };
%
%
% \draw [black!35] plot [smooth] coordinates { (axis cs:1.035209,2.526489)   (axis cs:1.0496874,2.526489)  (axis cs:1.4840408,2.396183) (axis cs:1.4840408,2.0052649) (axis cs:1.5709115,2.2079631)  (axis cs:1.6722606,2.5988812) };
%
%
% \draw [black!45] plot [smooth] coordinates {  (axis cs:0.91938138,2.2803554) (axis cs:0.91938138,2.2803554) (axis cs:1.3537348,2.1934847) (axis cs:1.3247779,1.8170451)  (axis cs:1.3971701,2.0052649) (axis cs:1.4985193,2.4106614) };
%
% \draw [black!65] plot [smooth] coordinates { (axis cs:0.54294176,1.6433037)  (axis cs:0.57189865,1.6288253) (axis cs:0.97729516,1.715696)  (axis cs:0.91938138,1.426127)   (axis cs:0.97729516,1.5274761) (axis cs:1.0931227,1.9039158) };
%
% \draw [black] plot [smooth] coordinates {







\end{axis}


%\begin{axis}[
%xmin=0, xmax=3.5,
%ymin=1, ymax=5,
%width=10cm,
%height=7cm,
%legend entries={{blah},{blah2}},
%legend style={at={(0.03,0.97)}, anchor=north west},
%xtick={}, xticklabels={}, ytick={}, yticklabels={},
%axis lines=none,	
%legend style={draw=none},
%line width=0.1em,
%every tick/.style={thick,black}
%]
%\end{axis}

\end{tikzpicture}

\end{document}
